Calculating the 3D magnetic field of ITER for European TBM studies

The magnetic perturbation due to the ferromagnetic test blanket modules (TBMs) may deteriorate fast ion confinement in ITER. This effect must be quantified by numerical studies in 3D. We have implemented a combined finite element method (FEM) -- Biot-Savart law integrator method (BSLIM) to calculate the ITER 3D magnetic field and vector potential in detail. Unavoidable geometry simplifications changed the mass of the TBMs and ferritic inserts (FIs) up to 26%. This has been compensated for by modifying the nonlinear ferromagnetic material properties accordingly. Despite the simplifications, the computation geometry and the calculated fields are highly detailed. The combination of careful FEM mesh design and using BSLIM enables the use of the fields unsmoothed for particle orbit-following simulations. The magnetic field was found to agree with earlier calculations and revealed finer details. The vector potential is intended to serve as input for plasma shielding calculations.

==> author_orcids.txt <==
orcid.org
0000-0002-9554-5147 Simppa Äkäslompolo
0000-0001-5618-5380 Otto Asunta
0000-0002-2748-0601 Seppo Sipilä
0000-0001-9156-2559 Konsta Särkimäki
0000-0001-9604-9666 Antti Snicker

